Modeling and Simulating Emerging Memory Technologies: A Tutorial

Non-volatile Memory (NVM) technologies present a promising alternative to traditional volatile memories such as SRAM and DRAM. Due to the limited availability of real NVM devices, simulators play a crucial role in architectural exploration and hardware-software co-design. This tutorial presents a simulation toolchain through four detailed case studies, showcasing its applicability to various domains of system design, including hybrid main-memory and cache, compute-in-memory, and wear-leveling design. These case studies provide the reader with practical insights on customizing the toolchain for their specific research needs. The source code is open-sourced.

==> TUDortmund-figures/legend.tikz <==
% Created by tikzDevice version 0.12.3 on 2020-04-21 14:16:58
% !TEX encoding = UTF-8 Unicode
\begin{tikzpicture}[x=1pt,y=1pt]
\definecolor{fillColor}{RGB}{255,255,255}
% \path[use as bounding box,fill=fillColor,fill opacity=0.00] (0,0) rectangle (505.89,505.89);
% \begin{scope}
% \path[clip] ( 49.20, 61.20) rectangle (480.69,456.69);
\definecolor{fillColor}{RGB}{255,0,0}

\path[fill=fillColor] ( 58.20,444.69) circle (  6.75);
\definecolor{fillColor}{RGB}{255,255,0}

\path[fill=fillColor] ( 58.20,432.69) circle (  6.75);
\definecolor{fillColor}{RGB}{0,255,0}

\path[fill=fillColor] ( 58.20,420.69) circle (  6.75);
\definecolor{fillColor}{RGB}{0,255,255}

\path[fill=fillColor] ( 58.20,408.69) circle (  6.75);
\definecolor{fillColor}{RGB}{0,0,255}

\path[fill=fillColor] ( 58.20,396.69) circle (  6.75);
\definecolor{fillColor}{RGB}{255,0,255}

\path[fill=fillColor] ( 58.20,384.69) circle (  6.75);
\definecolor{drawColor}{RGB}{0,0,0}

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 67.20,441.25) { \scriptsize{app}};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 67.20,429.25) { \scriptsize{libsqlite}};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 67.20,417.25) { \scriptsize{libpthread}};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 67.20,405.25) { \scriptsize{libvfscore}};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 67.20,393.25) { \scriptsize{libgem5}};

\node[text=drawColor,anchor=base west,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 67.20,381.25) { \scriptsize{libnewlibc}};
% \end{scope}
\end{tikzpicture}

==> TUDortmund-figures/q1_dynamic.tikz <==
% Created by tikzDevice version 0.12.3 on 2020-04-28 15:15:11
% !TEX encoding = UTF-8 Unicode
\begin{tikzpicture}[x=.3pt,y=.2pt]
\definecolor{fillColor}{RGB}{255,255,255}
\path[use as bounding box,fill=fillColor,fill opacity=0.00] (0,50) rectangle (505.89,545.89);
\begin{scope}
\path[draw, fill=black!75!white] ( 49.20, 61.20) rectangle (480.69,456.69);
\definecolor{drawColor}{RGB}{190,190,190}

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 61.49, 61.20) -- ( 61.49,456.69);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (162.27, 61.20) -- (162.27,456.69);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (263.05, 61.20) -- (263.05,456.69);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (363.83, 61.20) -- (363.83,456.69);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (464.61, 61.20) -- (464.61,456.69);

\path[draw=drawColor,line width= 0.4pt,dash pattern=on 4pt off 4pt ,line join=round,line cap=round] ( 49.20, 75.85) -- (480.69, 75.85);

\path[draw=drawColor,line width= 0.4pt,dash pattern=on 4pt off 4pt ,line join=round,line cap=round] ( 49.20,128.16) -- (480.69,128.16);

\path[draw=drawColor,line width= 0.4pt,dash pattern=on 4pt off 4pt ,line join=round,line cap=round] ( 49.20,180.47) -- (480.69,180.47);

\path[draw=drawColor,line width= 0.4pt,dash pattern=on 4pt off 4pt ,line join=round,line cap=round] ( 49.20,232.79) -- (480.69,232.79);

\path[draw=drawColor,line width= 0.4pt,dash pattern=on 4pt off 4pt ,line join=round,line cap=round] ( 49.20,285.10) -- (480.69,285.10);

\path[draw=drawColor,line width= 0.4pt,dash pattern=on 4pt off 4pt ,line join=round,line cap=round] ( 49.20,337.42) -- (480.69,337.42);

\path[draw=drawColor,line width= 0.4pt,dash pattern=on 4pt off 4pt ,line join=round,line cap=round] ( 49.20,389.73) -- (480.69,389.73);

\path[draw=drawColor,line width= 0.4pt,dash pattern=on 4pt off 4pt ,line join=round,line cap=round] ( 49.20,442.04) -- (480.69,442.04);
\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (505.89,505.89);
\definecolor{drawColor}{RGB}{0,0,0}

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 61.49, 61.20) -- (430.65, 61.20);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 61.49, 61.20) -- ( 61.49, 55.20);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (135.32, 61.20) -- (135.32, 55.20);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (209.15, 61.20) -- (209.15, 55.20);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (282.98, 61.20) -- (282.98, 55.20);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (356.82, 61.20) -- (356.82, 55.20);

% \path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] (430.65, 61.20) -- (430.65, 55.20);

% \node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 61.49, 39.60) {0};

% \node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at (135.32, 39.60) {20};

% \node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at (209.15, 39.60) {40};

% \node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at (282.98, 39.60) {60};

% \node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at (356.82, 39.60) {80};

% \node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at (430.65, 39.60) {100};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20, 75.85) -- ( 49.20,389.73);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20, 75.85) -- ( 43.20, 75.85);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,180.47) -- ( 43.20,180.47);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,285.10) -- ( 43.20,285.10);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,389.73) -- ( 43.20,389.73);

\node[text=drawColor,rotate= 90.00,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 34.80, 75.85) {\scriptsize{1E0}};

\node[text=drawColor,rotate= 90.00,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 34.80,180.47) {\scriptsize{1E2}};

\node[text=drawColor,rotate= 90.00,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 34.80,285.10) {\scriptsize{1E4}};

\node[text=drawColor,rotate= 90.00,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 34.80,389.73) {\scriptsize{1E6}};

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20, 61.20) --
	(480.69, 61.20) --
	(480.69,456.69) --
	( 49.20,456.69) --
	( 49.20, 61.20);
\end{scope}
\begin{scope}
% \path[clip] (  0.00,  0.00) rectangle (505.89,505.89);
\definecolor{drawColor}{RGB}{0,0,0}

\node[text=drawColor,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.20] at (264.94,477.15) {\bfseries TPC-H Q1 stack};

\node[text=drawColor,rotate= 90.00,anchor=base,inner sep=0pt, outer sep=0pt, scale=  1.00] at ( 10.80,258.94) {\scriptsize{write count}};

\draw[<->] (50,25) -- node[fill=white] {\scriptsize{16 kB}} (480,25);

\end{scope}
\begin{scope}
\path[clip] (  0.00,  0.00) rectangle (505.89,505.89);
\definecolor{drawColor}{RGB}{0,0,0}

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20, 91.60) -- ( 49.20,456.69);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20, 91.60) -- ( 45.25, 91.60);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,100.81) -- ( 45.25,100.81);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,107.34) -- ( 45.25,107.34);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,112.41) -- ( 45.25,112.41);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,116.56) -- ( 45.25,116.56);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,120.06) -- ( 45.25,120.06);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,123.09) -- ( 45.25,123.09);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,125.77) -- ( 45.25,125.77);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,143.91) -- ( 45.25,143.91);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,153.12) -- ( 45.25,153.12);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,159.66) -- ( 45.25,159.66);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,164.73) -- ( 45.25,164.73);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,168.87) -- ( 45.25,168.87);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,172.37) -- ( 45.25,172.37);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,175.41) -- ( 45.25,175.41);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,178.08) -- ( 45.25,178.08);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,196.22) -- ( 45.25,196.22);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,205.43) -- ( 45.25,205.43);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,211.97) -- ( 45.25,211.97);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,217.04) -- ( 45.25,217.04);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,221.18) -- ( 45.25,221.18);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,224.68) -- ( 45.25,224.68);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,227.72) -- ( 45.25,227.72);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,230.39) -- ( 45.25,230.39);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,248.54) -- ( 45.25,248.54);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,257.75) -- ( 45.25,257.75);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,264.28) -- ( 45.25,264.28);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,269.35) -- ( 45.25,269.35);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,273.50) -- ( 45.25,273.50);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,277.00) -- ( 45.25,277.00);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,280.03) -- ( 45.25,280.03);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,282.71) -- ( 45.25,282.71);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,300.85) -- ( 45.25,300.85);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,310.06) -- ( 45.25,310.06);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,316.60) -- ( 45.25,316.60);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,321.67) -- ( 45.25,321.67);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,325.81) -- ( 45.25,325.81);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,329.31) -- ( 45.25,329.31);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,332.35) -- ( 45.25,332.35);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,335.02) -- ( 45.25,335.02);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,353.16) -- ( 45.25,353.16);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,362.38) -- ( 45.25,362.38);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,368.91) -- ( 45.25,368.91);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,373.98) -- ( 45.25,373.98);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,378.12) -- ( 45.25,378.12);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,381.63) -- ( 45.25,381.63);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,384.66) -- ( 45.25,384.66);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,387.33) -- ( 45.25,387.33);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,405.48) -- ( 45.25,405.48);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,414.69) -- ( 45.25,414.69);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,421.22) -- ( 45.25,421.22);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,426.29) -- ( 45.25,426.29);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,430.44) -- ( 45.25,430.44);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,433.94) -- ( 45.25,433.94);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,436.97) -- ( 45.25,436.97);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,439.65) -- ( 45.25,439.65);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20, 75.85) -- ( 49.20,442.04);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20, 75.85) -- ( 41.29, 75.85);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,128.16) -- ( 41.29,128.16);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,180.47) -- ( 41.29,180.47);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,232.79) -- ( 41.29,232.79);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,285.10) -- ( 41.29,285.10);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,337.42) -- ( 41.29,337.42);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,389.73) -- ( 41.29,389.73);

\path[draw=drawColor,line width= 0.4pt,line join=round,line cap=round] ( 49.20,442.04) -- ( 41.29,442.04);
\end{scope}
\begin{scope}
\path[clip] ( 49.20, 61.20) rectangle (480.69,456.69);
\definecolor{drawColor}{RGB}{255,0,0}

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (238.69,112.41) --
	(242.38,135.81) --
	(246.07,178.58) --
	(249.76,166.48) --
	(253.45,134.12) --
	(257.14,167.70) --
	(260.84,150.73) --
	(264.53,149.87) --
	(268.22,155.96) --
	(271.91,191.85) --
	(275.60,198.28) --
	(279.29,160.22) --
	(282.98,176.78) --
	(286.68, 75.85);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (334.67,132.30) --
	(338.36,150.73) --
	(342.05,137.37) --
	(345.74,143.91) --
	(349.43,180.02) --
	(353.12,171.38) --
	(356.82,180.70) --
	(360.51,150.73) --
	(364.20,125.77) --
	(367.89,180.47) --
	(371.58,195.76) --
	(375.27,137.37);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (415.88,210.81) --
	(419.57,210.63) --
	(423.26,289.49) --
	(426.96,252.93) --
	(430.65,285.68) --
	(434.34,306.88) --
	(438.03,289.28) --
	(441.72,157.89) --
	(445.41,184.81) --
	(449.11,234.00) --
	(452.80,221.48) --
	(456.49,235.24) --
	(460.18,174.54) --
	(463.87,234.52);
\definecolor{drawColor}{RGB}{255,255,0}

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (231.30,138.84) --
	(234.99,146.07) --
	(238.69,177.31) --
	(242.38,180.25) --
	(246.07,189.69) --
	(249.76,201.11) --
	(253.45,200.46) --
	(257.14,200.65) --
	(260.84,198.70) --
	(264.53,198.70) --
	(268.22,184.43) --
	(271.91,202.44) --
	(275.60,215.34) --
	(279.29,210.56) --
	(282.98,208.74) --
	(286.68,209.39) --
	(290.37,213.19) --
	(294.06,212.97) --
	(297.75,173.01) --
	(301.44,173.01) --
	(305.13,178.33) --
	(308.83,138.84) --
	(312.52,146.07) --
	(316.21,183.45) --
	(319.90,186.26) --
	(323.59,197.97) --
	(327.28,206.76) --
	(330.98,208.01) --
	(334.67,215.97) --
	(338.36,215.97) --
	(342.05,217.53) --
	(345.74,320.89) --
	(349.43,323.94) --
	(353.12,330.30) --
	(356.82,339.58) --
	(360.51,339.89) --
	(364.20,280.94) --
	(367.89,279.84) --
	(371.58,345.15) --
	(375.27,353.10) --
	(378.97,356.15) --
	(382.66,320.86) --
	(386.35,332.19) --
	(390.04,346.60) --
	(393.73,335.68);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (415.88,217.31) --
	(419.57,243.66) --
	(423.26,312.10) --
	(426.96,312.10) --
	(430.65,300.70) --
	(434.34,321.51) --
	(438.03,333.45) --
	(441.72,335.26) --
	(445.41,310.83) --
	(449.11,305.73) --
	(452.80,335.72) --
	(456.49,336.57) --
	(460.18,295.52) --
	(463.87,271.76);
\definecolor{drawColor}{RGB}{0,255,0}

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (238.69,125.77) --
	(242.38,146.07) --
	(246.07,177.57) --
	(249.76,177.05) --
	(253.45,128.16) --
	(257.14,180.92) --
	(260.84,174.54) --
	(264.53,163.32) --
	(268.22,163.80) --
	(271.91,187.46) --
	(275.60,199.79) --
	(279.29,140.22) --
	(282.98,186.26) --
	(286.68,171.38);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (334.67,125.77) --
	(338.36,143.91) --
	(342.05,140.22) --
	(345.74,154.59) --
	(349.43,193.32) --
	(353.12,168.87) --
	(356.82,176.24) --
	(360.51,173.63) --
	(364.20,148.05) --
	(367.89,172.37) --
	(371.58,198.59) --
	(375.27,152.35);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (415.88,222.51) --
	(419.57,249.48) --
	(423.26,302.34) --
	(426.96,266.38) --
	(430.65,269.97) --
	(434.34,297.72) --
	(438.03,315.15) --
	(441.72,410.26) --
	(445.41,437.52) --
	(449.11,413.69) --
	(452.80,278.07) --
	(456.49,282.55) --
	(460.18,280.21) --
	(463.87,201.47);
\definecolor{drawColor}{RGB}{0,255,255}

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (308.83,123.09) --
	(312.52,123.09) --
	(316.21,116.56);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (390.04,120.06) --
	(393.73,134.12) --
	(397.42,134.12);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (423.26,100.81) --
	(426.96, 91.60) --
	(430.65,273.50) --
	(434.34,299.70) --
	(438.03,295.79) --
	(441.72,294.33) --
	(445.41,174.24) --
	(449.11,198.18) --
	(452.80,198.18) --
	(456.49,193.45) --
	(460.18,168.87) --
	(463.87,112.41);
\definecolor{drawColor}{RGB}{0,0,255}

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (430.65,248.54) --
	(434.34,248.56);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (441.72,123.09) --
	(445.41,151.55) --
	(449.11,143.91) --
	(452.80,123.09);
\definecolor{drawColor}{RGB}{255,0,255}

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (242.38, 91.60) --
	(246.07,132.30) --
	(249.76,132.30) --
	(253.45,112.41);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (260.84,123.09) --
	(264.53,120.06) --
	(268.22, 75.85) --
	(271.91,163.32) --
	(275.60,165.62);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (338.36,120.06) --
	(342.05,100.81) --
	(345.74,100.81) --
	(349.43,107.34);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (356.82,184.81) --
	(360.51,168.49) --
	(364.20,169.24) --
	(367.89,141.52) --
	(371.58,165.62) --
	(375.27,112.41);

\path[draw=drawColor,line width= 0.8pt,line join=round,line cap=round] (419.57,100.81) --
	(423.26,156.62) --
	(426.96,170.34) --
	(430.65,165.18) --
	(434.34,283.29) --
	(438.03,258.27) --
	(441.72,297.10) --
	(445.41,390.34) --
	(449.11,390.29) --
	(452.80,288.07) --
	(456.49,281.11) --
	(460.18,270.66) --
	(463.87,264.71);
\end{scope}
\end{tikzpicture}
